JWST's PEARLS: TN J1338-1942 -- I. Extreme jet triggered star-formation in a $z=4.11$ luminous radio galaxy

We present the first JWST observations of the $z=4.11$ luminous radio galaxy TN J1338-1942, obtained as part of the ``Prime Extragalactic Areas for Reionization and Lensing Science'' (``PEARLS'') project. Our NIRCam observations, designed to probe the key rest-frame optical continuum and emission line features at this redshift, enable resolved spectral energy distribution modelling that incorporates both a range of stellar population assumptions and radiative shock models. With an estimated stellar mass of $\log_{10}(M/\text{M}_{\odot}) \sim 10.9$, TN J1338--1942 is confirmed to be one of the most massive galaxies known at this epoch. Our observations also reveal extremely high equivalent-width nebular emission coincident with the luminous AGN jets that is best fit by radiative shocks surrounded by extensive recent star-formation. We estimate the total star-formation rate (SFR) could be as high as $\sim1600\,\text{M}_{\odot}\,\text{yr}^{-1}$, with the SFR that we attribute to the jet induced burst conservatively $\gtrsim500\,\text{M}_{\odot}\,\text{yr}^{-1}$. The mass-weighted age of the star-formation, $t_{\text{mass}} <4$ Myr, is consistent with the likely age of the jets responsible for the triggered activity and significantly younger than that measured in the core of the host galaxy. The extreme scale of the potential jet-triggered star-formation activity indicates the potential importance of positive AGN feedback in the earliest stages of massive galaxy formation, with our observations also illustrating the extraordinary prospects for detailed studies of high-redshift galaxies with JWST.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
